The first 7 months of the 2020 X-ray outburst of the magnetar SGR J1935+2154

The magnetar SGR J1935+2154 underwent a new active episode on 2020 April 27-28, when a forest of hundreds of X-ray bursts and a large enhancement of the persistent flux were detected. For the first time, a radio burst with properties similar to those of fast radio bursts and with a X-ray counterpart was observed from this source, showing that magnetars can power at least a group of fast radio bursts. In this paper, we report on the X-ray spectral and timing properties of SGR J1935+2154 based on a long-term monitoring campaign with Chandra, XMM-Newton, NuSTAR, Swift and NICER covering a time span of ~7 months since the outburst onset. The broadband spectrum exhibited a non-thermal power-law component (photon index~1.2) extending up to ~20-25 keV throughout the campaign and a blackbody component with temperature decreasing from ~1.5 keV at the outburst peak to ~0.45 keV in the following months. We found that the luminosity decay is well described by the sum of two exponential functions, reflecting the fast decay (~1 d) at the early stage of the outburst followed by a slower decrease (~30 d). The source reached quiescence about ~80 days after the outburst onset, releasing an energy of ~6e40 erg during the outburst. We detected X-ray pulsations in the XMM-Newton data sets and derived an average spin-down rate of ~3.5e-11 s/s using the spin period measurements derived in this work and three values reported previously during the same active period. Moreover, we report on simultaneous radio observations performed with the Sardinia Radio Telescope. No evidence for periodic or single-pulse radio emission was found.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> SGR J1935 long term monitoring/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
